Winding sense of galaxies around the Local Supercluster

We present an analysis of the winding sense (S and Z-shaped) of 1\,621 field galaxies that have radial velocity between 3\,000 km s$^{-1}$ to 5\,000 km s$^{-1}$. The preferred alignments of S- and Z-shaped galaxies are studied using chi-square, auto-correlation and the Fourier tests. We classified total galaxies into 32 subsamples and noticed a good agreement between the position angle (PA) distribution of S- and Z-shaped galaxies. The homogeneous distribution of the S- and Z-shaped galaxies is noticed for the late-type spirals (Sc, Scd, Sd and Sm) than that of the early-types (Sa, Sab, Sb and Sbc). A significant dominance of S-mode galaxies is noticed in the barred spirals. A random alignment is noticed in the PA-distribution of Z- and S-mode spirals. In addition, homogeneous distribution of the S- and Z-shaped galaxies is found to be invariant under the global expansion. The PA-distribution of the total S-mode galaxies is found to be random, whereas preferred alignment is noticed for the total Z-mode galaxies. It is found that the galactic planes of Z-mode galaxies tend to lie in the equatorial plane.

==> readme.txt <==
In this folder, I have included following files:

tex file of the manuscript: ms390.tex (1 file)

Plots/figure files: 27 eps files (8 figures)

Figure 1: ms390fig1a.eps, ms390fig1b.eps, ms390fig1c.eps, ms390fig1d.eps, ms390fig1e.eps, ms390fig1f.eps

Figure 2: ms390fig2a.eps, ms390fig2b.eps 

Figure 3: ms390fig3a.eps, ms390fig3b.eps, ms390fig3c.eps, ms390fig3d.eps

Figure 4: ms390fig4a.eps, ms390fig41b.eps 

Figure 5: ms390fig5a.eps, ms390fig5b.eps, ms390fig5c.eps, ms390fig5d.eps, ms390fig5e.eps, ms390fig5f.eps

Figure 6: ms390fig6a.eps, ms390fig6b.eps, ms390fig6c.eps, ms390fig6d.eps 

Figure 7: ms390fig7a.eps, ms390fig7b.eps 

Figure 8: ms390fig8.eps 

RAA cls ans sty files are added in the folder (2 files)


